Chemically Homogeneous Evolution: A rapid population synthesis approach

We explore chemically homogeneous evolution (CHE) as a formation channel for massive merging binary black holes (BBHs). We develop methods to include CHE in a rapid binary population synthesis code, Compact Object Mergers: Population Astrophysics and Statistics (COMPAS), which combines realistic models of binary evolution with cosmological models of the star-formation history of the Universe. For the first time, we simultaneously explore conventional isolated binary star evolution under the same set of assumptions. This approach allows us to constrain population properties and make simultaneous predictions about the gravitational-wave detection rates of BBH mergers for the CHE and conventional formation channels. The overall mass distribution of detectable BBHs is consistent with existing gravitational-wave observations. We find that the CHE channel may yield up to ~70% of all gravitational-wave detections of BBH mergers coming from isolated binary evolution.

==> Report.txt <==
Scientific Editor's Comments:

The referee has written a positive report, but would like the authors to provide more details, explain why they have neglected certain effects, and also be more specific about how their assumptions might affect their results.  Please respond carefully to all these points as you prepare your revised manuscript.



Reviewer's Comments:

The authors have investigated formation mechanism of binary black
holes (BHs) through binary evolution. They have also taken into
account chemically homogeneous (CH) evolution. Their results should be
very helpful for the astronomical community. However, they should
write their modeling and results in more detail before the paper is
accepted in publication.

1) In section 1, the authors mention dynamical formation of
BH-BHs. However, they don't refer to BH-BH formation in open
clusters. They should refer to Kumamoto et al. (2019, MNRAS, 486,
3942) and Di Carlo et al. (2019, MNRAS, 487, 2947).

2) In section 3.1.1, the authors say that they set a radius of a CH
star equal to the ZAMS radius of a non-rotating star of the same mass
and metallicity, and that this slightly over-estimates the radius
relative to MESA models of CH stars. The authors should show the
results of the MESA models. If it is based on other papers, they
should refer to the papers.

3) In section 3.1.1, the authors say that they estimate the total mass
lost over the MS by CH stars, and it is within < 10% of that lost by
non-CH stars. The authors should make clear the estimate method, and
the results. If it is based on other papers, they should refer to the
papers.

4) In section 3.1.1, the authors say that if a CH star loses large
angular momentum, it suddenly becomes a regular MS star with the same
mass. The authors should show how much this simple model deviates from
detail models.

5) In section 3.1.3, the authors do not account for stellar winds
enhanced by stellar rotation. When a CH star evolves to a WR star, the
WR star should rotate rapidly. The authors should make sure the reason
why they do not account for it.

6) In section 4.4.5, the authors show expected chirp mass distribution
in Figure 14. They also show the mass distribution of heavier BHs, and
the mass ratio distribution. LIGO and Virgo collaborations have
published them in Abbott et al. (2019, ApJL, 882, 24). The comparison
should be very helpful.

7) In section 5, the authors say that the effective spins should be
low, and comparable to those of observed BH-BHs, since WR winds carry
away angular momentum. However, WR stars are also spun up through
binary interaction. Kushnir et al. (2016, MNRAS, 462, 844) and
Hotokezaka & Piran (2017, ApJ, 842, 111) have shown that a WR star
with a BH companion collapses to a BH with a dimensionless spin of >
0.1 even if the resulting BH-BH has long merging time, ~ the Hubble
time. In this paper, many BH-BHs should have much shorter merging time
than the Hubble time, and should have large dimensionless spins. The
authors should show spin distributions of BH-BHs in section 4, and
compare them with observed BH-BHs. Recently, many authors have shown
spin distributions of BH-BHs formed through binary evolution
(e.g. Belczynski et al. 2020, A&A, 636, 104; Tanikawa et al. 2020,
arXiv:2008.01890). This result will affect the argument	``We find that
the CHE channel may yield up to ? 70% of all gravitational-wave
detections of BBH mergers coming from isolated binary evolution.'' in
the abstract.

==> Report2.txt <==
The authors have improved their paper. However, there is one unclear
point. I will recommend this paper to be published after they will
clarify it.

In section 5, they have described "Moreover, once CH stars collapse
into WR stars, CHE binaries will be tidally decoupled, unlike binaries
that are hardened during the common-envelope phase to the point where
tides can efficiently spin up the WR companion (Kushnir et al.2016;
Belczynski et al. 2020; Bavera et al. 2020)". They have just said "CHE
binaries will be tidally decoupled", but have not shown it.

I try to estimate the spin-up of a CH binary, using Eq. (5), (7) and
(8) of Hotokezaka & Piran (2017) (HP17). The authors' fig. 4 shows
that CH systems merge within 14Gyr. I choose a CH binary with two
30Msun stars, and the period of 0.6 days. This binary has the
semi-major axis of 11.7 Rsun. According to Fig. 1 of Yoon et
al. (2012, A&A, 542, 113), a 30Msun CH star has ~3Rsun. Then, using
Eq. (5) of HP17, I find the CH star has dimensionless spin parameter
of more than 1, if it is fully synchronized. On the other hand, the
synchronization timescale is ~0.04Myr, according to Eq. (7) of
HP17. If I use Eq. (8) of HP17, I get ~0.02Myr. In either case, the
timescale should be shorter than the CH's lifetime. Thus, at least one
CH star	is fully synchronized, and gets a large dimensionless spin
parameter. This should be also true for its companion star. Then,
binary black holes from CH binaries should have large effective spins,
which is not consistent with observed binary black holes.

This is a rough estimate. I may make some mistakes. However, I hope
that the authors will estimate dimensionless spin parameters of CH
binaries in a similar way to the above. If they will not, I'd say that
"the CHE channel may yield up to ~70% of all gravitational wave
detections ..."  in the abstract should be exaggerated.


==> Response.txt <==
Dear Editor:

Please find attached our response to the referee report on Riley et al., ``Chemically Homogeneous Evolution: A rapid population synthesis approach''.  We thank the referee for their useful comments and suggestions.  We addressed all of them as noted below.   The changes appear in bold blue in the revised manuscript.

We also took this opportunity to make several additional changes.

A. We re-constructed figure 14 with continuous sampling in metallicity to avoid artifical granularity in the COMPAS models (comment added in section 4.4.5).

B. We added further details on the MESA models used to determine the threshold for chemically homogeneous evolution (see first three paragraphs of the appendix).

C. We added a comparison to the CHE threshold used here to the detailed MESA binary models of du Buisson et al. (see new figure A2 and associated discussion).

>> The authors have investigated formation mechanism of binary black
holes (BHs) through binary evolution. They have also taken into
account chemically homogeneous (CH) evolution. Their results should be
very helpful for the astronomical community. However, they should
write their modeling and results in more detail before the paper is
accepted in publication.

>> 1) In section 1, the authors mention dynamical formation of
BH-BHs. However, they don't refer to BH-BH formation in open
clusters. They should refer to Kumamoto et al. (2019, MNRAS, 486,
3942) and Di Carlo et al. (2019, MNRAS, 487, 2947).

This section was not intended as a review of all formation channels -- we do refer to reviews here, and otherwise cite only a few of the key early papers for the various channels.  We appreciate the referee's point about including a reference focussed on open cluster formation, however, and have added a citation to Ziosi et al., 2014.

>> 2) In section 3.1.1, the authors say that they set a radius of a CH
star equal to the ZAMS radius of a non-rotating star of the same mass
and metallicity, and that this slightly over-estimates the radius
relative to MESA models of CH stars. The authors should show the
results of the MESA models. If it is based on other papers, they
should refer to the papers.

We now included this discussion in the appendix (see items B and C above, including the new figure A2).

>> 3) In section 3.1.1, the authors say that they estimate the total mass
lost over the MS by CH stars, and it is within < 10% of that lost by
non-CH stars. The authors should make clear the estimate method, and
the results. If it is based on other papers, they should refer to the
papers.

We clarified that this referred to the amount of mass loss in the COMPAS implementation of CH stars.

>> 4) In section 3.1.1, the authors say that if a CH star loses large
angular momentum, it suddenly becomes a regular MS star with the same
mass. The authors should show how much this simple model deviates from
detail models.

The accuracy of our model for the threshold for CHE is now discussed in more detail in the appendix.  Of course the referee is correct, and any rapidly rotating star, whether or not its initial rotation rate was sufficient to pass the CHE threshold, will have a different detailed evolution than non-rotating single star models.  This is one of many approximations inherent in rapid population synthesis.


>> 5) In section 3.1.3, the authors do not account for stellar winds
enhanced by stellar rotation. When a CH star evolves to a WR star, the
WR star should rotate rapidly. The authors should make sure the reason
why they do not account for it.

We added a new paragraph at the end of this section to discuss the impact of rotation on mass loss. 

>> 6) In section 4.4.5, the authors show expected chirp mass distribution
in Figure 14. They also show the mass distribution of heavier BHs, and
the mass ratio distribution. LIGO and Virgo collaborations have
published them in Abbott et al. (2019, ApJL, 882, 24). The comparison
should be very helpful.

Figure 14 does include a direct comparison with the observed chirp masses.  Unfortunately, such a comparison is not feasible for mass ratios at present because these suffer from very significant measurement uncertainty.  We are intentionally making comparisons directly against observations rather than against distributions inferred by the LIGO and Virgo collaborations on the basis of ad hoc phenomenological models, since the latter are dominated by the chosen model parametrisation and therefore suboptimal for making direct comparisons against physically motivated models.


>> 7) In section 5, the authors say that the effective spins should be
low, and comparable to those of observed BH-BHs, since WR winds carry
away angular momentum. However, WR stars are also spun up through
binary interaction. Kushnir et al. (2016, MNRAS, 462, 844) and
Hotokezaka & Piran (2017, ApJ, 842, 111) have shown that a WR star
with a BH companion collapses to a BH with a dimensionless spin of >
0.1 even if the resulting BH-BH has long merging time, ~ the Hubble
time. In this paper, many BH-BHs should have much shorter merging time
than the Hubble time, and should have large dimensionless spins. The
authors should show spin distributions of BH-BHs in section 4, and
compare them with observed BH-BHs. Recently, many authors have shown
spin distributions of BH-BHs formed through binary evolution
(e.g. Belczynski et al. 2020, A&A, 636, 104; Tanikawa et al. 2020,
arXiv:2008.01890). This result will affect the argument	``We find that
the CHE channel may yield up to ? 70% of all gravitational-wave
detections of BBH mergers coming from isolated binary evolution.'' in
the abstract.

The papers cited by the referee rely on the tidal spin-up of the WR secondary if it ends up in a very close binary with the black hole primary.  This can be achieved as a result of common envelope evolution.  However, since there is no mass transfer following the contraction to WR stars in our models, the binary will be too wide for tides to be efficient, so the WR star will not be spun up.  We clarified this point in the text.

Sincerely yours,
Jeff Riley, Ilya Mandel, Pablo Marchant, Ellen Butler, Kaila Nathaniel, Coenraad Neijssel, Spencer Shortt, Alejandro Vigna-Gomez

==> Response2.txt <==
Dear editor:

The referee again raised a point about the tidal spin-up of binaries after the end of the chemically homogeneous phase.  We appreciate that the careful work done by the referee to evaluate this.  However, the fiducial values chosen by the referee are not representative for several reasons.  The critical values are those toward the end, not the start, of the Wolf-Rayet phase, as winds will spin down the stars unless they remain tidally locked throughout the WR phase.  However, the binary widens significantly due to mass loss during the (chemically homogeneous) main sequence and the subsequent Wolf-Rayet phase; meanwhile, the relevant WR radii at the end of the WR phase are significantly smaller than at its start.  Together, these make tides inefficient -- the tidal synchronisation timescale is much longer than the duration of the WR phase.  Therefore, when using the same references as the referee, we confirm that our binaries are tidally decoupled.  We now clarified this in the text of the paper.  

We also added keywords as requested.

Best wishes,
the authors


>>> The authors have improved their paper. However, there is one unclear
point. I will recommend this paper to be published after they will
clarify it.

In section 5, they have described "Moreover, once CH stars collapse
into WR stars, CHE binaries will be tidally decoupled, unlike binaries
that are hardened during the common-envelope phase to the point where
tides can efficiently spin up the WR companion (Kushnir et al.2016;
Belczynski et al. 2020; Bavera et al. 2020)". They have just said "CHE
binaries will be tidally decoupled", but have not shown it.

I try to estimate the spin-up of a CH binary, using Eq. (5), (7) and
(8) of Hotokezaka & Piran (2017) (HP17). The authors' fig. 4 shows
that CH systems merge within 14Gyr. I choose a CH binary with two
30Msun stars, and the period of 0.6 days. This binary has the
semi-major axis of 11.7 Rsun. According to Fig. 1 of Yoon et
al. (2012, A&A, 542, 113), a 30Msun CH star has ~3Rsun. Then, using
Eq. (5) of HP17, I find the CH star has dimensionless spin parameter
of more than 1, if it is fully synchronized. On the other hand, the
synchronization timescale is ~0.04Myr, according to Eq. (7) of
HP17. If I use Eq. (8) of HP17, I get ~0.02Myr. In either case, the
timescale should be shorter than the CH's lifetime. Thus, at least one
CH star	is fully synchronized, and gets a large dimensionless spin
parameter. This should be also true for its companion star. Then,
binary black holes from CH binaries should have large effective spins,
which is not consistent with observed binary black holes.

This is a rough estimate. I may make some mistakes. However, I hope
that the authors will estimate dimensionless spin parameters of CH
binaries in a similar way to the above. If they will not, I'd say that
"the CHE channel may yield up to ~70% of all gravitational wave
detections ..."  in the abstract should be exaggerated.


==> sections/plots/bootstrap/fWR0.0.dat <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.4118178e-06	   6.3058039e-04	   9.1870312e-02	   1.5627325e-01	   8.2184905e-01	   9.9014419e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.5204645e-08	   6.6200185e-04	   1.1186057e-01	   2.2856149e-01	   8.0469296e-01	   9.8602930e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.3401455e-05	   2.7872955e-04	   1.1278428e-01	   1.0623992e-01	   7.0113383e-01	   9.8887720e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.3527212e-06	   1.0773020e-03	   1.2720950e-01	   2.0633254e-01	   8.4019691e-01	   9.9111214e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.0221056e-06	   9.9069975e-04	   5.9732709e-02	   2.4510680e-01	   8.0120579e-01	   9.9164251e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.0021398e-05	   5.3962665e-04	   2.8325227e-02	   1.8250772e-01	   8.3143989e-01	   9.8774729e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.8429522e-05	   7.8266232e-04	   3.9647992e-02	   1.2306799e-01	   8.1051108e-01	   9.8893153e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.6554644e-06	   2.7700104e-04	   8.4207453e-02	   1.6523175e-01	   7.6721073e-01	   9.8628740e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.6768565e-05	   2.7273734e-04	   3.1164104e-02	   1.3856344e-01	   7.8176718e-01	   9.9131008e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.2328574e-05	   6.9202646e-04	   3.3197669e-02	   1.2658243e-01	   7.8354230e-01	   9.9009075e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.8660325e-06	   8.9355675e-04	   1.0018918e-01	   2.3433213e-01	   8.4805440e-01	   9.9310630e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.8424621e-06	   6.5755873e-04	   7.0043870e-02	   2.1087196e-01	   8.0163968e-01	   9.9026799e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.9744419e-05	   5.9757963e-04	   3.0444202e-02	   1.4898288e-01	   7.8805292e-01	   9.8792181e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   7.1781612e-06	   1.4379367e-03	   7.2977338e-02	   9.2314335e-02	   8.1741997e-01	   9.9512558e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.5074815e-06	   7.0158437e-04	   8.4296405e-02	   2.7072697e-01	   8.7349464e-01	   9.8676578e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.4047923e-06	   8.6759740e-04	   1.4625041e-01	   2.5688510e-01	   7.7747704e-01	   9.9298776e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.0024971e-07	   9.8494268e-04	   7.4118880e-02	   1.0553969e-01	   7.8119751e-01	   9.8954515e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   7.5189639e-06	   5.2953053e-04	   1.1136273e-01	   1.5600081e-01	   8.8957044e-01	   9.8733108e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.0951483e-05	   4.5670690e-04	   1.2584781e-01	   1.0508975e-01	   8.4180881e-01	   9.8466775e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.8405950e-06	   5.3969807e-04	   3.2596514e-02	   1.5490571e-01	   8.4033152e-01	   9.8971960e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.2638772e-06	   8.1921555e-04	   1.1211573e-01	   1.3465510e-01	   8.3593229e-01	   9.9175360e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.1404165e-05	   9.1322004e-04	   4.2441343e-02	   2.3265534e-01	   8.4114311e-01	   9.8977770e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.6395691e-06	   1.8040938e-03	   9.7290384e-02	   2.4203602e-01	   8.4034770e-01	   9.8915691e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.2416221e-06	   9.6643078e-04	   7.3927044e-02	   1.4552928e-01	   8.1992956e-01	   9.8607454e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.3789449e-06	   3.9454623e-04	   7.6663266e-02	   8.6103380e-02	   8.6682070e-01	   9.8781936e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.5118509e-06	   2.6982363e-04	   4.7250495e-02	   1.9177517e-01	   8.3541270e-01	   9.9364123e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.6069260e-05	   4.0317595e-04	   5.1935231e-02	   1.2787030e-01	   8.0471581e-01	   9.8890237e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.1250229e-06	   1.0458027e-03	   9.2253820e-02	   1.1574989e-01	   7.8280202e-01	   9.9066544e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.1069953e-05	   6.1394905e-04	   9.8869815e-02	   1.1191558e-01	   7.9259857e-01	   9.8552383e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.0255800e-06	   1.7845213e-03	   5.4240955e-02	   1.2361881e-01	   7.1621950e-01	   9.9341521e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.7418192e-06	   1.5248122e-04	   9.0850978e-02	   1.7763904e-01	   8.5574314e-01	   9.8900880e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.5902116e-06	   8.1779745e-04	   1.4133493e-01	   1.0888810e-01	   8.5722094e-01	   9.9180705e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.2374843e-06	   1.5144412e-04	   1.0210039e-01	   1.1340378e-01	   8.2243173e-01	   9.9134971e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.2994773e-05	   4.8234329e-04	   6.2199461e-02	   1.7043762e-01	   8.1920449e-01	   9.9278664e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.0068972e-06	   3.6181435e-04	   4.6539710e-02	   1.4405655e-01	   7.5665399e-01	   9.8706881e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.6083353e-06	   9.7559695e-04	   6.7840733e-02	   2.1815999e-01	   7.3978229e-01	   9.7915974e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.0642403e-06	   5.2876027e-04	   9.5892322e-02	   2.5464421e-01	   7.8977175e-01	   9.9321877e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.4320653e-07	   6.4334552e-04	   2.1505834e-02	   1.6938514e-01	   8.3146022e-01	   9.8868724e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.8824872e-06	   6.6859221e-04	   4.2311273e-02	   2.0737119e-01	   8.2848392e-01	   9.9268380e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.9256052e-07	   7.3575563e-04	   9.6995854e-02	   6.3257078e-02	   7.7289784e-01	   9.9058889e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.2029243e-06	   7.6054719e-04	   1.2256452e-01	   1.5772789e-01	   8.2531454e-01	   9.9006598e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.0693518e-06	   4.7831098e-04	   1.3189536e-01	   1.0713360e-01	   8.1255589e-01	   9.9438142e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.5946711e-05	   3.4496862e-03	   7.6755857e-02	   1.8067395e-01	   8.0086513e-01	   9.9130939e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.8738967e-06	   6.1516070e-04	   7.3766720e-02	   1.2812619e-01	   8.4350072e-01	   9.9363801e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.0725884e-06	   7.4659698e-04	   1.6106804e-01	   1.2328056e-01	   7.6024650e-01	   9.9141794e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.7565935e-06	   5.7830597e-04	   5.0782952e-02	   1.9104938e-01	   7.9176829e-01	   9.8831963e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   2.4058248e-06	   5.6346960e-04	   1.2861506e-01	   1.0910084e-01	   7.6135362e-01	   9.9459523e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.7547986e-06	   6.7976700e-04	   2.2507163e-01	   2.9181239e-01	   8.6744040e-01	   9.8213671e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.3307745e-06	   9.1955172e-04	   9.1216599e-02	   1.2640893e-01	   7.4183044e-01	   9.8985258e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.8689986e-06	   8.0397350e-04	   6.8554021e-02	   1.4587769e-01	   8.4393827e-01	   9.9203050e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.1239715e-06	   1.0188526e-03	   6.8673846e-02	   1.1538065e-01	   8.3907028e-01	   9.9125171e-01	


==> sections/plots/bootstrap/fWR0.2.dat <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.8776569e-04	   4.4218518e-02	   6.4982700e-01	   7.9964648e-01	   9.2787861e-01	   9.8923033e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.7406219e-05	   5.1569397e-02	   5.8895771e-01	   6.9043918e-01	   9.1502764e-01	   9.8664616e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.6139423e-06	   3.5678134e-02	   5.1225713e-01	   7.4030136e-01	   9.2806185e-01	   9.9065889e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.6114989e-03	   6.6940845e-02	   4.4083174e-01	   7.2260311e-01	   9.3594818e-01	   9.8845299e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.0447203e-05	   5.8509285e-02	   6.4679134e-01	   7.3957081e-01	   9.2567079e-01	   9.9338342e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.5020161e-05	   2.8526518e-02	   6.7098488e-01	   8.4753587e-01	   9.3709400e-01	   9.9017536e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.6536476e-05	   3.3419762e-02	   7.1641241e-01	   7.0731273e-01	   9.3660323e-01	   9.8482877e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.7873566e-04	   2.6910105e-02	   6.5683302e-01	   7.7469688e-01	   8.8763164e-01	   9.9214817e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.5020820e-04	   5.1057294e-02	   7.2004864e-01	   6.9127056e-01	   9.0525401e-01	   9.8908589e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   2.3617112e-05	   5.5285688e-02	   7.9027282e-01	   6.7518739e-01	   9.2277732e-01	   9.9127532e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.3911287e-03	   2.5481142e-02	   6.5430158e-01	   7.4227695e-01	   9.3439678e-01	   9.9251862e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.7840584e-04	   8.4756374e-02	   6.5028786e-01	   7.0190772e-01	   9.4996929e-01	   9.8583800e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.9325750e-03	   7.0696431e-02	   6.2703849e-01	   7.0413974e-01	   8.4010888e-01	   9.8998284e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.8838580e-03	   5.1258128e-02	   5.5009355e-01	   8.5557636e-01	   8.8537389e-01	   9.8488610e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.1651374e-05	   3.8118791e-02	   4.9274480e-01	   7.7732592e-01	   9.2454926e-01	   9.9399918e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.3523281e-03	   4.4165170e-02	   6.8289178e-01	   7.6755435e-01	   9.2902913e-01	   9.8917083e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.6873847e-05	   4.8893424e-02	   6.1518845e-01	   8.0933844e-01	   9.0559893e-01	   9.8926056e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.7506604e-03	   7.9670848e-02	   7.4718774e-01	   7.7080566e-01	   9.3225839e-01	   9.8579333e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   2.0687079e-03	   6.2918791e-02	   6.0590475e-01	   6.8469330e-01	   9.3193416e-01	   9.8592710e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.2234839e-03	   3.3924031e-02	   7.2213270e-01	   8.4934858e-01	   9.5008629e-01	   9.8972959e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.7208884e-03	   4.5540912e-02	   7.2505817e-01	   7.3785543e-01	   9.2323801e-01	   9.8673015e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   2.7877627e-05	   5.6224234e-02	   6.1674361e-01	   7.4826952e-01	   9.3660030e-01	   9.8611175e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.1293317e-05	   3.6933659e-02	   5.1839853e-01	   7.9165109e-01	   9.3051934e-01	   9.9021719e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   7.4668148e-04	   6.4872065e-02	   6.7974347e-01	   8.0108204e-01	   9.2902394e-01	   9.8793935e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   7.7400421e-05	   2.8032873e-02	   6.9897004e-01	   7.9931988e-01	   9.2359951e-01	   9.9024100e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.1334681e-03	   7.3644828e-02	   6.8887802e-01	   7.8995890e-01	   9.1519561e-01	   9.8459044e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.5458308e-05	   8.6108503e-02	   5.3448516e-01	   7.3719921e-01	   9.3034150e-01	   9.8765642e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.7097331e-03	   5.5545382e-02	   7.4620986e-01	   7.1947857e-01	   9.0626867e-01	   9.9222072e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.6370716e-03	   6.2969068e-02	   7.3079530e-01	   7.9683159e-01	   8.4701324e-01	   9.8669408e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.0500527e-03	   2.8470602e-02	   5.2770869e-01	   8.4889854e-01	   9.4396158e-01	   9.8517174e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.6762085e-04	   2.7964951e-02	   7.6642745e-01	   7.5659414e-01	   8.9514623e-01	   9.8918844e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.2411232e-03	   4.5433320e-02	   6.5663489e-01	   8.3472820e-01	   9.1398585e-01	   9.9042445e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.1553913e-04	   3.9603723e-02	   6.7265372e-01	   8.5395051e-01	   9.3290915e-01	   9.8814578e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   2.9034340e-03	   4.8376934e-02	   6.5037087e-01	   8.5289685e-01	   8.7420597e-01	   9.8998189e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.0091978e-03	   9.7813915e-02	   6.1716952e-01	   8.4102909e-01	   9.2019000e-01	   9.8572272e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.4821376e-03	   1.5420185e-02	   7.3850345e-01	   8.1148998e-01	   9.3184622e-01	   9.9053200e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   2.2505324e-03	   5.1034198e-02	   4.6488021e-01	   7.8266968e-01	   9.0929935e-01	   9.8942428e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.1134193e-04	   2.2338287e-02	   6.9513769e-01	   7.9308376e-01	   9.2560971e-01	   9.8941022e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   2.4689033e-03	   3.5382961e-02	   6.7584466e-01	   7.5889837e-01	   8.1173103e-01	   9.8864006e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.6431432e-03	   5.0582633e-02	   4.8265375e-01	   7.8365808e-01	   9.4029134e-01	   9.8596240e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.3900386e-03	   4.6334470e-02	   6.1751114e-01	   7.9733678e-01	   8.6131986e-01	   9.8778809e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.3421687e-05	   3.6673906e-02	   4.9136302e-01	   8.0344303e-01	   9.1584315e-01	   9.8883879e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.9009807e-05	   3.1669051e-02	   6.5115203e-01	   8.1774549e-01	   9.4697196e-01	   9.8213492e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.8927006e-04	   3.4085823e-02	   6.8007486e-01	   8.0029742e-01	   8.9245649e-01	   9.9036686e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.1695771e-05	   2.7553158e-02	   5.5547645e-01	   7.2031575e-01	   9.2975825e-01	   9.9096522e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.8660924e-03	   4.5568785e-02	   6.2222927e-01	   8.5743430e-01	   9.6137245e-01	   9.9329308e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.0912508e-04	   1.6362426e-02	   3.0501933e-01	   8.3111897e-01	   8.9384693e-01	   9.8503441e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   2.6141728e-03	   4.0563978e-02	   6.5341207e-01	   7.6703303e-01	   9.1825238e-01	   9.9187957e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.2049966e-05	   2.7305574e-02	   5.7211016e-01	   7.4006081e-01	   9.5446988e-01	   9.8904756e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.5261989e-04	   9.3878406e-02	   6.6489628e-01	   6.7568510e-01	   9.5052653e-01	   9.9023241e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.3120996e-03	   1.9612956e-02	   6.5435168e-01	   7.9715939e-01	   9.0478935e-01	   9.9282891e-01	


==> sections/plots/bootstrap/fWR0.6.dat <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.5210097e-03	   5.8921770e-01	   7.9208749e-01	   8.2894382e-01	   8.7615457e-01	   9.1469437e-01	   9.8082369e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.8802035e-03	   7.1686812e-01	   7.7340675e-01	   8.4315718e-01	   9.0062254e-01	   9.2983009e-01	   9.7393281e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.5417118e-03	   6.2921079e-01	   7.8762146e-01	   8.2262375e-01	   8.9126441e-01	   9.2586909e-01	   9.8410040e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.2839829e-03	   5.4059936e-01	   8.4331652e-01	   8.7007440e-01	   8.7029990e-01	   9.2343721e-01	   9.7903706e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.8584634e-02	   4.0449770e-01	   8.1941996e-01	   8.0476237e-01	   9.0973648e-01	   9.1768504e-01	   9.8221449e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.8327869e-03	   4.8348819e-01	   7.8553274e-01	   7.9811450e-01	   8.7143923e-01	   9.2829249e-01	   9.7663065e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.1536820e-02	   6.4503668e-01	   8.3734863e-01	   8.4770884e-01	   8.4455073e-01	   8.7620814e-01	   9.8875722e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.0269217e-02	   6.8786472e-01	   8.2514029e-01	   8.3764866e-01	   8.8492211e-01	   8.9034602e-01	   9.7110265e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.9225321e-02	   5.9758099e-01	   7.9407386e-01	   6.3882918e-01	   9.1699577e-01	   9.1836985e-01	   9.8648971e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.3986342e-04	   4.8851280e-01	   8.2739568e-01	   7.6365937e-01	   8.9769676e-01	   9.3032544e-01	   9.7786169e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.3178067e-02	   4.7802870e-01	   8.2210875e-01	   8.1195392e-01	   8.4965235e-01	   9.2377507e-01	   9.7973321e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.1818303e-02	   5.4765408e-01	   8.5304053e-01	   8.1851405e-01	   8.5946812e-01	   9.3496230e-01	   9.8587503e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.8106926e-02	   5.4036819e-01	   7.3838676e-01	   8.2849748e-01	   8.8656235e-01	   9.1339879e-01	   9.8212625e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.5847822e-02	   6.8039841e-01	   8.3526170e-01	   8.5136458e-01	   8.6761072e-01	   9.3802105e-01	   9.7478217e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.5886845e-03	   6.2362267e-01	   8.0063133e-01	   8.2394017e-01	   8.3668834e-01	   9.1373459e-01	   9.7307003e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.4861156e-02	   6.7559410e-01	   7.5371057e-01	   8.0529634e-01	   8.8710147e-01	   9.2391139e-01	   9.7223778e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.5887361e-03	   5.7563962e-01	   7.3964774e-01	   8.1451779e-01	   8.2756256e-01	   9.2726489e-01	   9.6471145e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.8033971e-04	   4.6695964e-01	   8.3543239e-01	   8.7169055e-01	   8.4128199e-01	   9.0880521e-01	   9.8338230e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.8710218e-03	   5.3559321e-01	   8.1268473e-01	   8.3031643e-01	   8.5206841e-01	   9.2227252e-01	   9.8310453e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   2.9877964e-03	   6.0879004e-01	   7.5527752e-01	   7.8968701e-01	   8.5977778e-01	   9.1941429e-01	   9.8592981e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.8155595e-03	   6.2317727e-01	   7.9077584e-01	   8.2948637e-01	   8.6954224e-01	   9.1951411e-01	   9.8870498e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.9034204e-03	   6.6686329e-01	   7.8981701e-01	   8.6801856e-01	   8.0794552e-01	   9.3219406e-01	   9.7662367e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.5151220e-03	   5.2244520e-01	   7.2243705e-01	   8.1237086e-01	   9.0655097e-01	   8.8842760e-01	   9.8469887e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.0842551e-02	   6.5894678e-01	   8.1158805e-01	   7.7762156e-01	   8.8383621e-01	   9.2574556e-01	   9.7234829e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   7.2078114e-04	   5.4743195e-01	   7.8633267e-01	   5.5880779e-01	   8.8141155e-01	   8.9758369e-01	   9.8332817e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.2908956e-03	   6.2272098e-01	   8.2532631e-01	   9.0386799e-01	   8.7204648e-01	   8.9507135e-01	   9.8448752e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.4507801e-03	   6.7336428e-01	   8.4141376e-01	   8.6829492e-01	   8.5231760e-01	   9.1054861e-01	   9.8026256e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   7.8744280e-03	   6.5674119e-01	   7.6709652e-01	   8.2449449e-01	   8.9270272e-01	   9.2367343e-01	   9.9089736e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   7.6951456e-03	   4.9430448e-01	   7.7612864e-01	   7.8371110e-01	   9.1559335e-01	   9.1795436e-01	   9.9088389e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   7.6202186e-03	   6.1518485e-01	   7.9535029e-01	   7.3886153e-01	   8.9150018e-01	   9.1937717e-01	   9.7737805e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.1044165e-02	   5.6899814e-01	   8.2639485e-01	   8.1030054e-01	   8.8848808e-01	   9.1917923e-01	   9.8020666e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.1355781e-04	   5.4982935e-01	   8.1152429e-01	   8.1750396e-01	   8.9904556e-01	   9.1848148e-01	   9.7793937e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.6130911e-03	   5.9630688e-01	   7.6837060e-01	   7.9075929e-01	   8.7664033e-01	   9.2628350e-01	   9.8328304e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.3005458e-02	   5.5110479e-01	   8.2443536e-01	   8.6338380e-01	   8.7890417e-01	   8.8421152e-01	   9.8222791e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.9789809e-03	   6.6828842e-01	   7.3569230e-01	   7.9354374e-01	   8.1298695e-01	   9.0823233e-01	   9.9167194e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   2.1669223e-02	   7.3015444e-01	   7.9178647e-01	   8.4711383e-01	   8.8985666e-01	   9.0749311e-01	   9.8456781e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   2.9793474e-03	   7.0292144e-01	   7.9671954e-01	   7.6074502e-01	   8.7286396e-01	   9.3979311e-01	   9.6662115e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.3997684e-03	   7.2182777e-01	   7.6293619e-01	   8.5800436e-01	   8.9718898e-01	   9.3175315e-01	   9.8220353e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.1969159e-03	   7.4664183e-01	   8.3408614e-01	   8.0634314e-01	   8.6794515e-01	   9.3955872e-01	   9.7726078e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.2204734e-03	   4.2037955e-01	   8.2265332e-01	   8.0296198e-01	   8.8688019e-01	   8.5577921e-01	   9.8434813e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.8652765e-03	   4.8697275e-01	   8.3638951e-01	   8.6732129e-01	   8.7119972e-01	   9.1366771e-01	   9.7778546e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.3354160e-03	   4.9712745e-01	   8.2737037e-01	   8.1773237e-01	   8.8665831e-01	   9.1327290e-01	   9.8486845e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.2703327e-02	   5.9627677e-01	   8.2109286e-01	   7.5686067e-01	   8.6863675e-01	   9.1720047e-01	   9.8704687e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.2867414e-02	   5.7414451e-01	   7.8860454e-01	   8.2434854e-01	   8.2595079e-01	   9.4266223e-01	   9.6644867e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.6367899e-03	   7.0036297e-01	   7.8001868e-01	   7.8757495e-01	   8.9724363e-01	   8.9329489e-01	   9.7941608e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.2211318e-02	   6.3044748e-01	   8.3880020e-01	   8.4382424e-01	   9.0792242e-01	   9.1616205e-01	   9.8071291e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.4309648e-03	   5.7976455e-01	   8.2094017e-01	   8.2206990e-01	   8.9412556e-01	   9.2937170e-01	   9.8330968e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.1840851e-02	   6.6345846e-01	   7.9009382e-01	   8.4468117e-01	   8.5602507e-01	   9.3798933e-01	   9.7559178e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.1736136e-03	   5.4898548e-01	   7.8415338e-01	   8.5745749e-01	   8.4485072e-01	   9.1518221e-01	   9.8310465e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   2.8153017e-03	   6.5557118e-01	   7.6387237e-01	   7.6767057e-01	   8.5821815e-01	   9.2192278e-01	   9.8277100e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.9877334e-02	   5.1634636e-01	   7.4213227e-01	   8.7128558e-01	   8.7046416e-01	   9.4110908e-01	   9.6645894e-01	


==> sections/plots/bootstrap/fWR1.0.dat <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.2729235e-03	   6.0443777e-01	   7.2259124e-01	   5.0531558e-01	   7.5788259e-01	   6.9433339e-01	   8.4717845e-01	   9.4966112e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.2141335e-02	   6.6176604e-01	   7.6345161e-01	   4.5590936e-01	   7.5989367e-01	   6.8958979e-01	   8.7023190e-01	   9.4503273e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   7.0296715e-03	   6.5098426e-01	   6.9502631e-01	   4.3400334e-01	   7.2545765e-01	   5.6414693e-01	   8.3956603e-01	   9.5163336e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.9926046e-03	   6.3982284e-01	   7.2713668e-01	   6.4447121e-01	   7.0248423e-01	   6.5820972e-01	   8.3775380e-01	   9.3945849e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.9028946e-03	   5.6497502e-01	   7.4320008e-01	   5.6263810e-01	   7.6452207e-01	   7.2605327e-01	   8.4482518e-01	   9.6570212e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.1906061e-02	   7.2201564e-01	   6.6866382e-01	   3.9955344e-01	   6.6392665e-01	   6.3006707e-01	   8.1151275e-01	   9.4940353e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.0206278e-02	   6.9469635e-01	   7.5349848e-01	   4.1839248e-01	   7.6846891e-01	   6.9890685e-01	   8.4842022e-01	   9.4786159e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.7524252e-03	   5.0478893e-01	   6.8162507e-01	   4.3967755e-01	   7.5778329e-01	   7.6999082e-01	   8.4298725e-01	   9.3684967e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.0152111e-02	   6.5460694e-01	   7.0783937e-01	   5.3093908e-01	   6.0396320e-01	   6.1698923e-01	   8.7888648e-01	   9.3591052e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.1498787e-01	   7.3560608e-01	   5.9853590e-01	   8.1698561e-01	   7.3759472e-01	   8.1708649e-01	   9.4541075e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.1695680e-01	   8.0315467e-01	   5.9741338e-01	   6.8512209e-01	   7.2566460e-01	   8.2215740e-01	   9.6043302e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.6366013e-03	   6.1634937e-01	   7.6880902e-01	   5.5823852e-01	   6.7648091e-01	   6.9090987e-01	   8.0325038e-01	   9.5566091e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.9534087e-01	   7.0926824e-01	   4.6721343e-01	   8.2833986e-01	   6.3964511e-01	   8.3682619e-01	   9.4979376e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.4685630e-03	   4.8931012e-01	   7.2296328e-01	   4.6256486e-01	   7.4394074e-01	   7.5714778e-01	   8.0394322e-01	   9.6775237e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.6917971e-01	   7.1566429e-01	   5.4720988e-01	   7.9478353e-01	   7.3618584e-01	   8.9294122e-01	   9.4020768e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.6653869e-01	   7.1161531e-01	   4.9200737e-01	   6.8331771e-01	   7.0963677e-01	   8.4643105e-01	   9.1877308e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.3725694e-02	   4.9270925e-01	   7.1655537e-01	   6.3462988e-01	   6.9158383e-01	   7.5070894e-01	   8.1391330e-01	   9.4019285e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.5005186e-03	   6.3191034e-01	   7.9554406e-01	   4.5248764e-01	   7.7017973e-01	   7.7992550e-01	   8.4970497e-01	   9.6845447e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.6790633e-01	   7.5305518e-01	   5.0340609e-01	   7.6081944e-01	   6.9577645e-01	   8.3338505e-01	   9.4415267e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.8540518e-03	   4.7771085e-01	   6.7037635e-01	   6.3486232e-01	   8.0038151e-01	   6.0976322e-01	   8.5264039e-01	   9.6056063e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   8.1484772e-03	   6.6691764e-01	   5.2091242e-01	   5.1593374e-01	   7.0514887e-01	   7.2593870e-01	   8.5412801e-01	   9.4585280e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   7.0367737e-01	   7.3159949e-01	   6.2805815e-01	   7.0047763e-01	   7.0074584e-01	   8.4117722e-01	   9.5036072e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.5092632e-03	   5.6401904e-01	   7.8829798e-01	   4.5437749e-01	   7.5660174e-01	   7.0666743e-01	   8.5808389e-01	   9.4707167e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.6923785e-03	   4.7318902e-01	   6.8053784e-01	   3.8172260e-01	   7.1179274e-01	   7.8263327e-01	   8.7948824e-01	   9.3291724e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.1067913e-02	   6.7855030e-01	   6.7596149e-01	   5.5946197e-01	   6.9888196e-01	   7.3969899e-01	   7.9979583e-01	   9.2138729e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.6551576e-03	   4.1539499e-01	   7.4333786e-01	   5.6415403e-01	   7.7394172e-01	   6.2035750e-01	   8.8866029e-01	   9.5438038e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.1685044e-01	   7.5295228e-01	   5.5609549e-01	   7.7693402e-01	   7.3187270e-01	   8.8022798e-01	   9.5301006e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.0396435e-02	   6.6699232e-01	   7.8932668e-01	   5.1001814e-01	   8.1853004e-01	   7.4514924e-01	   8.6654557e-01	   9.2310147e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.6320111e-03	   4.5959019e-01	   7.7215443e-01	   6.0872128e-01	   7.8450148e-01	   7.5730081e-01	   8.4834676e-01	   9.3856886e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.6835713e-01	   8.0365603e-01	   5.0258271e-01	   7.3565563e-01	   6.3214295e-01	   8.1079047e-01	   9.5330833e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.7725384e-01	   7.8780328e-01	   5.4580268e-01	   6.4622039e-01	   7.3305643e-01	   8.3126522e-01	   9.1719163e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.1187520e-03	   4.6510360e-01	   7.2544739e-01	   5.1533572e-01	   7.0091176e-01	   8.1802562e-01	   8.0395890e-01	   9.5514990e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.5503434e-03	   6.4556450e-01	   7.6591183e-01	   4.9204605e-01	   7.8792776e-01	   6.1582230e-01	   7.9559849e-01	   9.7124590e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.7809455e-01	   7.6934617e-01	   4.7203738e-01	   7.4523225e-01	   5.9508048e-01	   8.3241232e-01	   9.7660430e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.6256683e-03	   5.5482845e-01	   7.2255071e-01	   5.5406446e-01	   6.9987575e-01	   6.9443714e-01	   8.6881919e-01	   9.3523326e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.0753293e-03	   7.1993330e-01	   7.3211122e-01	   5.1177284e-01	   7.9301910e-01	   7.0824108e-01	   8.4517966e-01	   9.6969038e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.6899143e-01	   6.4714896e-01	   4.6421449e-01	   7.0917368e-01	   6.4344212e-01	   8.5131949e-01	   9.6095208e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.1210535e-03	   6.7033985e-01	   6.6066271e-01	   3.8156296e-01	   6.2870315e-01	   5.8051801e-01	   8.2350176e-01	   9.2951134e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.4621711e-02	   5.3940244e-01	   6.1193142e-01	   5.6619971e-01	   7.6012949e-01	   7.5794448e-01	   8.6613278e-01	   9.5260854e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.2947694e-03	   5.3633360e-01	   6.7587262e-01	   4.8688303e-01	   7.7180698e-01	   7.1256820e-01	   8.5104642e-01	   9.6111615e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.6028358e-01	   5.8611317e-01	   5.0558969e-01	   7.0363473e-01	   5.7418541e-01	   8.8390658e-01	   9.5788127e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.0333722e-03	   5.0780368e-01	   7.8483937e-01	   4.6050328e-01	   6.7120785e-01	   7.6922017e-01	   8.6556623e-01	   9.6306228e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   4.6121777e-01	   7.2015665e-01	   5.6857273e-01	   8.0386093e-01	   7.3066506e-01	   7.9133780e-01	   9.5518467e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.2356500e-01	   7.8700185e-01	   5.4372357e-01	   7.3820572e-01	   6.4828659e-01	   8.1977026e-01	   9.5525482e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   7.2684689e-03	   4.9538515e-01	   7.0309162e-01	   3.6479324e-01	   7.8024230e-01	   5.7923351e-01	   8.6944453e-01	   9.2960675e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.2287028e-02	   5.4707547e-01	   7.0542963e-01	   4.4567143e-01	   8.4398194e-01	   7.0972396e-01	   8.2454573e-01	   9.3463709e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   6.6604611e-03	   5.5171115e-01	   6.6324928e-01	   6.3349011e-01	   6.9987764e-01	   7.7544793e-01	   8.3162567e-01	   9.5847502e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   5.5899184e-01	   6.9832281e-01	   4.7709778e-01	   7.5820188e-01	   7.3371970e-01	   7.8676445e-01	   9.1918147e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   3.9148588e-01	   6.3259075e-01	   4.2289488e-01	   7.9570431e-01	   6.7587758e-01	   8.1515522e-01	   9.3385232e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   7.6394920e-03	   5.4707696e-01	   7.4031913e-01	   5.7377643e-01	   7.0872141e-01	   7.2080208e-01	   8.5403825e-01	   9.3582882e-01	
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   9.8203519e-03	   6.8203571e-01	   7.5971115e-01	   5.5978913e-01	   7.8570732e-01	   7.0951652e-01	   8.5138129e-01	   9.3042740e-01	

